Fast computation of distance-generalized cores using sampling

Core decomposition is a classic technique for discovering densely connected regions in a graph with large range of applications. Formally, a $k$-core is a maximal subgraph where each vertex has at least $k$ neighbors. A natural extension of a $k$-core is a $(k, h)$-core, where each node must have at least $k$ nodes that can be reached with a path of length $h$. The downside in using $(k, h)$-core decomposition is the significant increase in the computational complexity: whereas the standard core decomposition can be done in $O(m)$ time, the generalization can require $O(n^2m)$ time, where $n$ and $m$ are the number of nodes and edges in the given graph. In this paper we propose a randomized algorithm that produces an $\epsilon$-approximation of $(k, h)$ core decomposition with a probability of $1 - \delta$ in $O(\epsilon^{-2} hm (\log^2 n - \log \delta))$ time. The approximation is based on sampling the neighborhoods of nodes, and we use Chernoff bound to prove the approximation guarantee. We also study distance-generalized dense subgraphs, show that the problem is NP-hard, provide an algorithm for discovering such graphs with approximate core decompositions, and provide theoretical guarantees for the quality of the discovered subgraphs. We demonstrate empirically that approximating the decomposition complements the exact computation: computing the approximation is significantly faster than computing the exact solution for the networks where computing the exact solution is slow

==> accuracy.csv <==
eps cahea cahet caasa caast amza amzt
0.1 0 35.73 0 80.45 0 17.36
0.15 0 35.68 0 96.55 0 17.36
0.2 0 35.46 0.05037919826652221 72.8 0 17.27
0.25 0.0004411116012351125 7.05 0.05518945634266886 75.87 0 17.3
0.3 0.04119402985074627 21.21 0.05986137366099559 43.83 0 17.24
0.35 0.04095112285336856 21.38 0.10219249349684133 41.59 0 17.28
0.4 0.10909090909090909 4.91 0.09394727070181953 34.68 0 17.41
0.45 0.10504451038575667 11.29 0.15102305943488145 26.38 0 17.31
0.5 0.104 11.31 0.12930474333983105 25.87 0 17.44


==> accuracy2.csv <==
eps cahea cahet caasa caast amza amzt
0.1 0 57.04 0 183.8 0 70.57 
0.15 0 75.55 0.030249110320284697 153.69 0 70.56 
0.2 0.035102499297950014 62.31 0.04728132387706856 85.59 0 71.23 
0.25 0.043478260869565216 55.09 0.0933456561922366 55.5 0 72.05 
0.3 0.06938379427462397 40.11 0.08770024436600597 48.63 0 72.55 
0.35 0.0825948245303084 39.79 0.0776068376068376 64.08 0 72.14 
0.4 0.14597815292949354 19.14 0.11570053977939451 28.16 0.0684931506849315 74.83 
0.45 0.12217718587145339 25.78 0.19406876323936778 24.04 0.060240963855421686 75.52 
0.5 0.1595047341587764 12.63 0.15606936416184972 32.67 0.10173160173160173 78.43 


==> synth.csv <==
i m h2 h3 h4
1 2944 5.5 5.45 5.52
2 11267 10.99 11.04 11.05
3 25416 16.47 16.54 16.7
4 45341 22.09 22.12 22.97
5 70483 27.56 28.18 29.71
6 102119 33.6 34.32 38.52
7 138653 39.03 41.16 51.11
8 181186 44.95 48.6 72.46000000000001
9 229997 51.17 57.04 112.96000000000001
10 282651 57.39 66.24 145.04

